Exact trajectories of charged particles in the Dirac monopole field

We consider the motion of charged particles in the presence of a Dirac magnetic monopole. We use an extension of Noether's theorem for systems with magnetic forces and integrate explicitly the equations of motion.

==> zeroes_10.dat <==
0.0000000000000000e+00	1.0000000000000000e+00
1.0000000000000000e+00	1.2251800950000000e+00
2.0000000000000000e+00	2.1575587970000001e+00
3.0000000000000000e+00	4.2279453829999998e+00
4.0000000000000000e+00	7.8563483299999994e+00
5.0000000000000000e+00	1.3498402629999999e+01
6.0000000000000000e+00	2.1633801340000002e+01
7.0000000000000000e+00	3.2751916160000000e+01
8.0000000000000000e+00	4.7345880360000002e+01
9.0000000000000000e+00	6.5910380820000000e+01
1.0000000000000000e+01	8.8940795800000004e+01
1.1000000000000000e+01	1.1693283380000000e+02
1.2000000000000000e+01	1.5038237119999999e+02
1.3000000000000000e+01	1.8978537449999999e+02
1.4000000000000000e+01	2.3563786099999999e+02
1.5000000000000000e+01	2.8843587780000001e+02
1.6000000000000000e+01	3.4867549000000002e+02
1.7000000000000000e+01	4.1685277370000000e+02
1.8000000000000000e+01	4.9346381330000003e+02
1.9000000000000000e+01	5.7900469700000008e+02
2.0000000000000000e+01	6.7397151659999997e+02
2.1000000000000000e+01	7.7886036680000007e+02
2.2000000000000000e+01	8.9416734310000004e+02
2.3000000000000000e+01	1.0203885430000000e+03
2.4000000000000000e+01	1.1580200629999999e+03
2.5000000000000000e+01	1.3075580010000001e+03
2.6000000000000000e+01	1.4694984580000000e+03
2.7000000000000000e+01	1.6443375320000000e+03
2.8000000000000000e+01	1.8325713229999999e+03
2.9000000000000000e+01	2.0346959290000000e+03
3.0000000000000000e+01	2.2512074520000001e+03
3.1000000000000000e+01	2.4826019900000001e+03
3.2000000000000000e+01	2.7293756440000002e+03
3.3000000000000000e+01	2.9920245140000002e+03
3.4000000000000000e+01	3.2710447020000001e+03
3.5000000000000000e+01	3.5669322999999999e+03
3.6000000000000000e+01	3.8801834199999998e+03
3.7000000000000000e+01	4.2112941559999999e+03
3.8000000000000000e+01	4.5607606040000001e+03
3.9000000000000000e+01	4.9290788739999998e+03
4.0000000000000000e+01	5.3167450609999996e+03
4.1000000000000000e+01	5.7242552620000006e+03
4.2000000000000000e+01	6.1521055850000002e+03
4.3000000000000000e+01	6.6007921269999997e+03
4.4000000000000000e+01	7.0708109839999997e+03
4.5000000000000000e+01	7.5626582639999997e+03
4.6000000000000000e+01	8.0768300629999994e+03
4.7000000000000000e+01	8.6138224790000004e+03
4.8000000000000000e+01	9.1741316179999994e+03
4.9000000000000000e+01	9.7582535790000002e+03
5.0000000000000000e+01	1.0366684460000000e+04


==> zeroes_100.dat <==
0.0000000000000000e+00	1.0000000000000000e+00
1.0000000000000000e+00	1.0019769679999999e+00
2.0000000000000000e+00	1.0079466560000001e+00
3.0000000000000000e+00	1.0180243510000000e+00
4.0000000000000000e+00	1.0323986340000000e+00
5.0000000000000000e+00	1.0513261199999999e+00
6.0000000000000000e+00	1.0751242800000000e+00
7.0000000000000000e+00	1.1041626170000001e+00
8.0000000000000000e+00	1.1388526329999999e+00
9.0000000000000000e+00	1.1796371459999999e+00
1.0000000000000000e+01	1.2269796580000001e+00
1.1000000000000000e+01	1.2813544640000001e+00
1.2000000000000000e+01	1.3432381520000001e+00
1.3000000000000000e+01	1.4131029150000001e+00
1.4000000000000000e+01	1.4914119310000000e+00
1.5000000000000000e+01	1.5786167640000000e+00
1.6000000000000000e+01	1.6751565540000000e+00
1.7000000000000000e+01	1.7814586370000001e+00
1.8000000000000000e+01	1.8979401610000000e+00
1.9000000000000000e+01	2.0250102820000002e+00
2.0000000000000000e+01	2.1630725979999998e+00
2.1000000000000000e+01	2.3125275329999999e+00
2.2000000000000000e+01	2.4737745109999998e+00
2.3000000000000000e+01	2.6472138080000001e+00
2.4000000000000000e+01	2.8332480400000000e+00
2.5000000000000000e+01	3.0322833020000002e+00
2.6000000000000000e+01	3.2447299749999998e+00
2.7000000000000000e+01	3.4710032499999999e+00
2.8000000000000000e+01	3.7115234280000000e+00
2.9000000000000000e+01	3.9667160259999998e+00
3.0000000000000000e+01	4.2370117470000004e+00
3.1000000000000000e+01	4.5228463420000002e+00
3.2000000000000000e+01	4.8246604110000000e+00
3.3000000000000000e+01	5.1428991460000004e+00
3.4000000000000000e+01	5.4780120480000001e+00
3.5000000000000000e+01	5.8304526269999997e+00
3.6000000000000000e+01	6.2006781230000003e+00
3.7000000000000000e+01	6.5891491919999998e+00
3.8000000000000000e+01	6.9963296340000003e+00
3.9000000000000000e+01	7.4226861359999994e+00
4.0000000000000000e+01	7.8686880040000000e+00
4.1000000000000000e+01	8.3348069369999997e+00
4.2000000000000000e+01	8.8215168169999991e+00
4.3000000000000000e+01	9.3292934980000002e+00
4.4000000000000000e+01	9.8586146289999999e+00
4.5000000000000000e+01	1.0409959499999999e+01
4.6000000000000000e+01	1.0983808860000000e+01
4.7000000000000000e+01	1.1580644810000001e+01
4.8000000000000000e+01	1.2200950690000001e+01
4.9000000000000000e+01	1.2845210890000001e+01
5.0000000000000000e+01	1.3513910830000000e+01


==> zeroes_200.dat <==
0.0000000000000000e+00	1.0000000000000000e+00
1.0000000000000000e+00	1.0004936710000001e+00
2.0000000000000000e+00	1.0019771159999999e+00
3.0000000000000000e+00	1.0044576150000000e+00
4.0000000000000000e+00	1.0079472469999999e+00
5.0000000000000000e+00	1.0124628040000001e+00
6.0000000000000000e+00	1.0180256750000001e+00
7.0000000000000000e+00	1.0246616980000001e+00
8.0000000000000000e+00	1.0324009759999999e+00
9.0000000000000000e+00	1.0412776699999999e+00
1.0000000000000000e+01	1.0513297559999999e+00
1.1000000000000000e+01	1.0625987610000001e+00
1.2000000000000000e+01	1.0751294720000000e+00
1.3000000000000000e+01	1.0889696310000001e+00
1.4000000000000000e+01	1.1041696110000001e+00
1.5000000000000000e+01	1.1207820760000000e+00
1.6000000000000000e+01	1.1388616530000000e+00
1.7000000000000000e+01	1.1584645830000000e+00
1.8000000000000000e+01	1.1796483950000001e+00
1.9000000000000000e+01	1.2024715840000000e+00
2.0000000000000000e+01	1.2269933099999999e+00
2.1000000000000000e+01	1.2532731150000000e+00
2.2000000000000000e+01	1.2813706700000000e+00
2.3000000000000000e+01	1.3113455469999999e+00
2.4000000000000000e+01	1.3432570290000001e+00
2.5000000000000000e+01	1.3771639490000001e+00
2.6000000000000000e+01	1.4131245569999999e+00
2.7000000000000000e+01	1.4511964300000000e+00
2.8000000000000000e+01	1.4914364040000001e+00
2.9000000000000000e+01	1.5339005410000000e+00
3.0000000000000000e+01	1.5786441110000000e+00
3.1000000000000000e+01	1.6257216139999999e+00
3.2000000000000000e+01	1.6751867990000000e+00
3.3000000000000000e+01	1.7270927199999999e+00
3.4000000000000000e+01	1.7814917870000000e+00
3.5000000000000000e+01	1.8384358370000000e+00
3.6000000000000000e+01	1.8979762080000000e+00
3.7000000000000000e+01	1.9601638100000001e+00
3.8000000000000000e+01	2.0250492109999998e+00
3.9000000000000000e+01	2.0926827019999998e+00
4.0000000000000000e+01	2.1631143840000000e+00
4.1000000000000000e+01	2.2363942280000000e+00
4.2000000000000000e+01	2.3125721480000001e+00
4.3000000000000000e+01	2.3916980560000001e+00
4.4000000000000000e+01	2.4738219230000000e+00
4.5000000000000000e+01	2.5589938249999999e+00
4.6000000000000000e+01	2.6472639839999998e+00
4.7000000000000000e+01	2.7386828150000002e+00
4.8000000000000000e+01	2.8333009489999998e+00
4.9000000000000000e+01	2.9311692640000002e+00
5.0000000000000000e+01	3.0323389110000001e+00


==> zeroes_25.dat <==
0.0000000000000000e+00	1.0000000000000000e+00
1.0000000000000000e+00	1.0323517990000000e+00
2.0000000000000000e+00	1.1386722830000000e+00
3.0000000000000000e+00	1.3428606670000001e+00
4.0000000000000000e+00	1.6745517160000001e+00
5.0000000000000000e+00	2.1622369269999999e+00
6.0000000000000000e+00	2.8321898820000002e+00
7.0000000000000000e+00	3.7102527699999999e+00
8.0000000000000000e+00	4.8231852020000003e+00
9.0000000000000000e+00	6.1990038770000000e+00
1.0000000000000000e+01	7.8668183349999996e+00
1.1000000000000000e+01	9.8565518769999994e+00
1.2000000000000000e+01	1.2198696360000000e+01
1.3000000000000000e+01	1.4924131170000001e+01
1.4000000000000000e+01	1.8063998269999999e+01
1.5000000000000000e+01	2.1649618050000001e+01
1.6000000000000000e+01	2.5712433210000000e+01
1.7000000000000000e+01	3.0283971080000001e+01
1.8000000000000000e+01	3.5395818450000000e+01
1.9000000000000000e+01	4.1079604119999999e+01
2.0000000000000000e+01	4.7366987170000002e+01
2.1000000000000000e+01	5.4289648610000000e+01
2.2000000000000000e+01	6.1879285539999998e+01
2.3000000000000000e+01	7.0167607110000006e+01
2.4000000000000000e+01	7.9186331429999996e+01
2.5000000000000000e+01	8.8967183509999998e+01
2.6000000000000000e+01	9.9541893380000005e+01
2.7000000000000000e+01	1.1094219529999999e+02
2.8000000000000000e+01	1.2319982640000001e+02
2.9000000000000000e+01	1.3634652670000000e+02
3.0000000000000000e+01	1.5041403769999999e+02
3.1000000000000000e+01	1.6543410270000001e+02
3.2000000000000000e+01	1.8143846600000001e+02
3.3000000000000000e+01	1.9845887350000001e+02
3.4000000000000000e+01	2.1652707110000000e+02
3.5000000000000000e+01	2.3567480580000000e+02
3.6000000000000000e+01	2.5593382520000000e+02
3.7000000000000000e+01	2.7733587710000000e+02
3.8000000000000000e+01	2.9991270980000002e+02
3.9000000000000000e+01	3.2369607209999998e+02
4.0000000000000000e+01	3.4871771280000002e+02
4.1000000000000000e+01	3.7500938070000001e+02
4.2000000000000000e+01	4.0260282500000000e+02
4.3000000000000000e+01	4.3152979629999999e+02
4.4000000000000000e+01	4.6182204260000003e+02
4.5000000000000000e+01	4.9351131399999997e+02
4.6000000000000000e+01	5.2662936070000001e+02
4.7000000000000000e+01	5.6120793209999999e+02
4.8000000000000000e+01	5.9727877830000000e+02
4.9000000000000000e+01	6.3487364960000002e+02
5.0000000000000000e+01	6.7402429549999999e+02


==> zeroes_50.dat <==
0.0000000000000000e+00	1.0000000000000000e+00
1.0000000000000000e+00	1.0079442940000001e+00
2.0000000000000000e+00	1.0323892640000001e+00
3.0000000000000000e+00	1.0751035140000000e+00
4.0000000000000000e+00	1.1388165550000000e+00
5.0000000000000000e+00	1.2269250480000000e+00
6.0000000000000000e+00	1.3431626440000000e+00
7.0000000000000000e+00	1.4913140420000000e+00
8.0000000000000000e+00	1.6750355770000001e+00
9.0000000000000000e+00	1.8977959750000000e+00
1.0000000000000000e+01	2.1629054569999999e+00
1.1000000000000000e+01	2.4735848630000001e+00
1.2000000000000000e+01	2.8330364029999999e+00
1.3000000000000000e+01	3.2444968580000002e+00
1.4000000000000000e+01	3.7112692950000001e+00
1.5000000000000000e+01	4.2367369920000000e+00
1.6000000000000000e+01	4.8243653680000005e+00
1.7000000000000000e+01	5.4776969879999999e+00
1.8000000000000000e+01	6.2003432719999996e+00
1.9000000000000000e+01	6.9959751689999994e+00
2.0000000000000000e+01	7.8683140680000001e+00
2.1000000000000000e+01	8.8211235289999994e+00
2.2000000000000000e+01	9.8582020840000002e+00
2.3000000000000000e+01	1.0983377120000000e+01
2.4000000000000000e+01	1.2200499830000000e+01
2.5000000000000000e+01	1.3513440890000000e+01
2.6000000000000000e+01	1.4926087120000000e+01
2.7000000000000000e+01	1.6442338560000000e+01
2.8000000000000000e+01	1.8066106189999999e+01
2.9000000000000000e+01	1.9801310019999999e+01
3.0000000000000000e+01	2.1651877590000002e+01
3.1000000000000000e+01	2.3621742630000000e+01
3.2000000000000000e+01	2.5714844100000001e+01
3.3000000000000000e+01	2.7935125330000002e+01
3.4000000000000000e+01	3.0286533230000000e+01
3.5000000000000000e+01	3.2773017799999998e+01
3.6000000000000000e+01	3.5398531689999999e+01
3.7000000000000000e+01	3.8167029690000000e+01
3.8000000000000000e+01	4.1082468400000003e+01
3.9000000000000000e+01	4.4148806120000003e+01
4.0000000000000000e+01	4.7370002419999999e+01
4.1000000000000000e+01	5.0750018050000001e+01
4.2000000000000000e+01	5.4292814759999999e+01
4.3000000000000000e+01	5.8002355179999995e+01
4.4000000000000000e+01	6.1882602620000000e+01
4.5000000000000000e+01	6.5937521059999995e+01
4.6000000000000000e+01	7.0171075099999996e+01
4.7000000000000000e+01	7.4587229629999996e+01
4.8000000000000000e+01	7.9189950269999997e+01
4.9000000000000000e+01	8.3983202769999991e+01
5.0000000000000000e+01	8.8970953150000000e+01

